Symbiotic Stars in the APOGEE Survey: The Case of LIN 358 and SMC N73 (LIN 445a)

LIN 358 and SMC N73 are two symbiotic binaries in the halo of the Small Magellanic Cloud, each composed of a hot white dwarf accreting from a cool giant companion. In this work, we characterize these systems using a combination of SED-fitting to the extant photometric data spanning a broad wavelength range (X-ray/ultraviolet to near-infrared), detailed analysis of the APOGEE spectra for the giant stars, and orbit fitting to high quality radial velocities from the APOGEE database. Using the calculated Roche lobe radius for the giant component and the mass ratio for each system, it is found that LIN 358 is likely undergoing mass transfer via wind Roche lobe overflow while the accretion mechanism for SMC N73 remains uncertain. This work presents the first orbital characterization for both of these systems (yielding periods of >270 and >980 days, respectively, for SMC N73 and LIN 358) and the first global SED fitting for SMC N73. In addition, variability was identified in APOGEE spectra of LIN 358 spanning 17 epochs over two years that may point to a time variable accretion rate as the product of an eccentric orbit.

==> datafileA1.txt <==
Title: Symbiotic Stars in the APOGEE Survey: 
       The Case of Lin 358 and SMC N73 (Lin 445a) 
Authors: Washington J.E., Lewis H.M., Anguiano B., Majewski S.R., 
         Chojnowski S.D., Smith V.V., Stassun K.G., Prieto C.A., 
         Cunha K., Nidever D.L., Garcia-Hernandez D.A., Pan K. 
Table: RV measurements and associated errors from APOGEE for SMC N73
================================================================================
Byte-by-byte Description of file: datafileA1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label Explanations
--------------------------------------------------------------------------------
   1- 11 F11.5  ---     MJD   Modified Julian date of observation (JD-2400000.5)
  13- 19 F7.3   km/s    RVel  Derived barycentric radial velocity
  21- 25 F5.3   km/s  e_RVel  Uncertainty in RVel  
--------------------------------------------------------------------------------
58026.22591 158.585 0.074  
58030.18268 158.653 0.075  
58033.23493 158.355 0.076  
58055.11245 157.980 0.076  
58058.09527 157.872 0.073 
58061.15527 157.661 0.082


==> datafileA2.txt <==
Title: Symbiotic Stars in the APOGEE Survey: 
       The Case of Lin 358 and SMC N73 (Lin 445a) 
Authors: Washington J.E., Lewis H.M., Anguiano B., Majewski S.R., 
         Chojnowski S.D., Smith V.V., Stassun K.G., Prieto C.A., 
         Cunha K., Nidever D.L., Garcia-Hernandez D.A., Pan K. 
Table: RVs and errors measured from metal lines and Br11 lines for LIN 358
================================================================================
Byte-by-byte Description of file: datafileA2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 11 F11.5  ---     MJD     Modified Julian date of observation (JD-2400000.5)
  13- 19 F7.3   km/s    RVel    Derived barycentric radial velocity
  21- 25 F5.3   km/s  e_RVel    Uncertainty in RVel 
  27- 33 F7.3   km/s    RV-Br11 Derived barycentric radial velocity of the Br11 lines
  35- 43 F6.3   km/s  e_RV-Br11 Uncertainty in RV-Br11
--------------------------------------------------------------------------------
58030.18374 149.757 0.934 155.320 10.0  
58033.23587 149.333 0.983 154.478 10.0  
58055.11253 150.302 0.859 159.028 10.0  
58058.09523 150.309 0.775 157.339 10.0  
58061.15510 149.650 1.667 157.238 10.0  
58351.32561 158.755 0.926 125.104 10.0  
58356.28997 158.604 0.814 130.785 10.0  
58382.22408 159.618 0.928 131.047 10.0  
58386.27275 159.696 0.752 130.500 10.0  
58416.12653 159.215 0.700 123.162 10.0  
58442.07649 159.883 0.569 123.092 10.0  
58445.08565 160.084 0.757 111.369 10.0  
58682.38554 162.852 0.749 152.033  2.408
58706.33070 164.036 0.552 154.207  1.347
58709.35218 163.733 0.799 154.059  1.338
58712.31703 163.844 0.874 154.894  1.234
58766.18504 161.693 1.522 155.860  3.204

